The effect of tides on near-core rotation: analysis of 35 Kepler $\gamma$ Doradus stars in eclipsing and spectroscopic binaries

We systematically searched for gravity- and Rossby-mode period spacing patterns in Kepler eclipsing binaries with $\gamma$ Doradus pulsators. These stars provide an excellent opportunity to test the theory of tidal synchronisation and angular momentum transport in F- and A-type stars. We discovered 35 systems that show clear patterns, including the spectroscopic binary KIC 10080943. Combined with 45 non-eclipsing binaries with $\gamma$ Dor components that have been found using pulsation timing, we measured their near-core rotation rates and asymptotic period spacings. We find that many stars are tidally locked if the orbital periods are shorter than 10 days, in which the near-core rotation periods given by the traditional approximation of rotation (TAR) are consistent with the orbital period. Compared to the single stars, $\gamma$ Dor stars in binaries tend to have slower near-core rotation rates, likely a consequence of tidal spin-down. We also find three stars that have extremely slow near-core rotation rates. To explain these, we hypothesise that unstable tidally excited oscillations can transfer angular momentum from the star to the orbit, and slow the star below synchronism, a process we refer to as `inverse tides'.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figures/published_level_latex_table_with_spin_parameters.dat <==
\begin{landscape}
\begin{table} 
\centering
\caption{KIC numbers, \textit{Kepler} magnitudes $K_p$, orbital periods $P_\mathrm{orb}$, eccentricities $e$, pseudo-synchronous periods $P_\mathrm{ps}$, mode identifications (for g modes, we give the angular degrees $l$ and the azimuthal orders $m$, While for r modes, we list the value $k$ and $m$), asymptotic spacings $\Pi_0$, near-core rotation rates $f_\mathrm{rot}$, the ranges of radial orders $n$, ranges of spin parameters $s$, the ratios between the near-core and pseudo-synchrnous periods $1/f_\mathrm{rot}/P_\mathrm{ps}$, and references of \EBnumber stars and a well-studied star KIC\,10080943. }\label{tab:rot_Pi0_table} 
\begin{tabular}{rrrrrrrrrrrrrrrr} 
\hline
KIC & $K_p$ & \multicolumn{1}{c}{$P_\mathrm{orb}$}  & \multicolumn{1}{c}{$e$} &  \multicolumn{1}{c}{$P_\mathrm{ps}$}  & $l$ & $k$ & $m$  & \multicolumn{1}{c}{$\Pi_0$}  & \multicolumn{1}{c}{$f_\mathrm{rot}$} & \multicolumn{2}{c}{$n$} & \multicolumn{2}{c}{$s$} & $1/f_\mathrm{rot}/P_\mathrm{ps}$ & References \\ 
   &   &  \multicolumn{1}{c}{days}  &  & \multicolumn{1}{c}{days} &  &  &   & \multicolumn{1}{c}{Seconds} & \multicolumn{1}{c}{$\mathrm{d^{-1}}$}  &   min   &  max   & min          &     max  \\ 
\hline
1295531 & $11.94$& $1.686441(5)$ & $0$& $1.686441(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4155\pm 27$\phantom{$0$}\phantom{$0$} & $0.5670(24)$ & $\phantom{0}20$ & $\phantom{0}50$ & $\phantom{0}0.8$ & $\phantom{0}2.4$& $1.046\pm0.005$\phantom{0}\phantom{0}&          \\
2970804 & $9.16$& $0.6869948(5)$ & $0$& $0.6869948(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4620\pm 130$\phantom{$0$} & $0.309(13)$ & $\phantom{0}28$ & $\phantom{0}34$ & $\phantom{0}0.7$ & $\phantom{0}0.9$& $4.71\pm0.19$\phantom{0}\phantom{0}\phantom{0}&          \\
3228863 & $11.81$& $0.73094425(4)$ & $0$& $0.73094425(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4321\pm 23$\phantom{$0$}\phantom{$0$} & $1.3716(13)$ & $\phantom{0}28$ & $\phantom{0}61$ & $\phantom{0}3.7$ & $\phantom{0}8.2$& $0.9975\pm0.0009$\phantom{0}& a, b \\
        &        &            &         &        &       & $-2$ & $-1$ &         &         & $\phantom{0}15$ & $\phantom{0}25$ & $\phantom{0}8.1$ & $11.2$&         &          \\
3341457 & $13.87$& $0.528179(5)$ & $0$& $0.528179(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3840\pm 40$\phantom{$0$}\phantom{$0$} & $1.8592(14)$ & $\phantom{0}41$ & $\phantom{0}79$ & $\phantom{0}6.5$ & $12.7$& $1.0183\pm0.0008$\phantom{0}& c, d \\
        &        &            &         &        &       & $-2$ & $-1$ &         &         & $\phantom{0}34$ & $\phantom{0}60$ & $17.2$ & $30.2$&         &          \\
3867593 & $13.55$& $73.33776(5)$ & $-$& $73.33776(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4300\pm 160$\phantom{$0$} & $1.166(14)$ & $\phantom{0}22$ & $\phantom{0}37$ & $\phantom{0}2.3$ & $\phantom{0}4.1$& $0.01169\pm0.00014$&          \\
3869825 & $13.32$& $4.800663(8)$ & $0$& $4.800663(8)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4300\pm 400$\phantom{$0$} & $0.851(25)$ & $\phantom{0}36$ & $\phantom{0}47$ & $\phantom{0}2.8$ & $\phantom{0}3.7$& $0.245\pm0.007$\phantom{0}\phantom{0}&          \\
4142768 & $12.12$& $13.99583(5)$ & $0.5820(20)$& $3.696(27)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$4262\pm 4$\phantom{$0$}\phantom{$0$}\phantom{$0$} & $0.00037(12)$ & $\phantom{0}33$ & $\phantom{0}55$ & $\phantom{0}0.0$ & $\phantom{0}0.0$& $730\pm240$\phantom{0}\phantom{0}\phantom{0}\phantom{.}& e \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$1$ &         &         & $\phantom{0}27$ & $\phantom{0}59$ & $\phantom{0}0.0$ & $\phantom{0}0.0$&         &          \\
4150611 & $7.90$& $8.6530978(22)$ & $0.374(7)$& $4.57(9)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4050\pm 80$\phantom{$0$}\phantom{$0$} & $1.58(10)$ & $\phantom{0}16$ & $\phantom{0}37$ & $\phantom{0}2.2$ & $\phantom{0}5.3$& $0.1385\pm0.0029$\phantom{0}& f \\
4932691 & $13.62$& $18.112094(3)$ & $0.379(5)$& $9.43(13)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4720\pm 70$\phantom{$0$}\phantom{$0$} & $0.331(13)$ & $\phantom{0}16$ & $\phantom{0}21$ & $\phantom{0}0.4$ & $\phantom{0}0.6$& $0.320\pm0.014$\phantom{0}\phantom{0}& g \\
4947528 & $13.91$& $0.49698822(4)$ & $0$& $0.49698822(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4150\pm 260$\phantom{$0$} & $2.017(20)$ & $\phantom{0}23$ & $\phantom{0}44$ & $\phantom{0}4.2$ & $\phantom{0}8.2$& $1.00\pm0.010$\phantom{0}\phantom{0}&          \\
5565486 & $14.96$& $2.8250483(4)$ & $0$& $2.8250483(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4810\pm 70$\phantom{$0$}\phantom{$0$} & $0.458(8)$ & $\phantom{0}19$ & $\phantom{0}28$ & $\phantom{0}0.8$ & $\phantom{0}1.2$& $0.772\pm0.014$\phantom{0}\phantom{0}&          \\
5809827 & $13.53$& $1.22211021(15)$ & $0$& $1.22211021(15)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$9700\pm 800$\phantom{$0$} & $1.017(16)$ & $\phantom{0}19$ & $\phantom{0}26$ & $\phantom{0}4.1$ & $\phantom{0}5.7$& $0.804\pm0.013$\phantom{0}\phantom{0}&          \\
6048106 & $14.09$& $1.559360(4)$ & $0$& $1.559360(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3300\pm 40$\phantom{$0$}\phantom{$0$} & $0.572(15)$ & $\phantom{0}13$ & $\phantom{0}24$ & $\phantom{0}0.4$ & $\phantom{0}0.8$& $1.12\pm0.03$\phantom{0}\phantom{0}\phantom{0}& h, i \\
6206751 & $12.14$& $1.24534226(13)$ & $0$& $1.24534226(13)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4180\pm 60$\phantom{$0$}\phantom{$0$} & $0.856(3)$ & $\phantom{0}35$ & $\phantom{0}79$ & $\phantom{0}2.6$ & $\phantom{0}6.3$& $0.939\pm0.003$\phantom{0}\phantom{0}& j \\
6290382 & $13.18$& $6.128161(5)$ & $0$& $6.128161(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4070\pm 60$\phantom{$0$}\phantom{$0$} & $1.002(8)$ & $\phantom{0}16$ & $\phantom{0}29$ & $\phantom{0}1.3$ & $\phantom{0}2.5$& $0.1629\pm0.0014$\phantom{0}&          \\
6292398 & $9.83$& $9.239875(5)$ & $0$& $9.239875(5)$& $4$ &       & \phantom{$-$}$4$ & \phantom{$-$}$3937\pm 21$\phantom{$0$}\phantom{$0$} & $1.3333(11)$ & $\phantom{0}36$ & $\phantom{0}66$ & $\phantom{0}1.0$ & $\phantom{0}1.9$& $0.08117\pm0.00007$&          \\
        &        &            &         &        & $3$ &       & \phantom{$-$}$3$ &         &         & $\phantom{0}33$ & $\phantom{0}62$ & $\phantom{0}1.3$ & $\phantom{0}2.4$&         &          \\
        &        &            &         &        & $2$ &       & \phantom{$-$}$2$ &         &         & $\phantom{0}26$ & $\phantom{0}67$ & $\phantom{0}1.5$ & $\phantom{0}4.0$&         &          \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$1$ &         &         & $\phantom{0}26$ & $\phantom{0}74$ & $\phantom{0}3.0$ & $\phantom{0}8.8$&         &          \\
        &        &            &         &        &       & $-2$ & $-1$ &         &         & $\phantom{0}41$ & $\phantom{0}52$ & $15.4$ & $19.3$&         &          \\
7385478 & $11.47$& $1.65547262(4)$ & $0$& $1.65547262(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4330\pm 70$\phantom{$0$}\phantom{$0$} & $0.659(14)$ & $\phantom{0}14$ & $\phantom{0}20$ & $\phantom{0}0.7$ & $\phantom{0}1.1$& $0.917\pm0.019$\phantom{0}\phantom{0}& k, l \\
7515679 & $12.25$& $5.546081(4)$ & $-$& $5.546081(4)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$7200\pm 900$\phantom{$0$} & $0.562(12)$ & $\phantom{0}59$ & $\phantom{0}81$ & $\phantom{0}2.6$ & $\phantom{0}3.6$& $0.321\pm0.007$\phantom{0}\phantom{0}&          \\
8197761 & $10.65$& $19.738450(5)$ & $0$& $19.738450(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3862\pm 5$\phantom{$0$}\phantom{$0$}\phantom{$0$} & $0.00084(3)$ & $\phantom{0}27$ & $\phantom{0}50$ & $\phantom{0}0.0$ & $\phantom{0}0.0$& $60\pm2$\phantom{0}\phantom{0}\phantom{0}\phantom{0}\phantom{0}\phantom{.}& m \\
8330092 & $13.48$& $0.32172416(4)$ & $0$& $0.32172416(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3640\pm 200$\phantom{$0$} & $1.36(4)$ & $\phantom{0}16$ & $\phantom{0}23$ & $\phantom{0}1.6$ & $\phantom{0}2.4$& $2.29\pm0.06$\phantom{0}\phantom{0}\phantom{0}&          \\
8429450 & $13.10$& $2.70515386(25)$ & $0$& $2.70515386(25)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3330\pm 100$\phantom{$0$} & $0.08(5)$ & $\phantom{0}17$ & $\phantom{0}20$ & $\phantom{0}0.0$ & $\phantom{0}0.0$& $5\pm3$\phantom{0}\phantom{0}\phantom{0}\phantom{0}\phantom{0}\phantom{.}&          \\
8548416 & $13.34$& $1.16364475(7)$ & $0$& $1.16364475(7)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$5710\pm 250$\phantom{$0$} & $0.90(10)$ & $\phantom{0}51$ & $\phantom{0}56$ & $\phantom{0}2.9$ & $\phantom{0}3.2$& $0.96\pm0.010$\phantom{0}\phantom{0}&          \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$1$ &         &         & $\phantom{0}32$ & $\phantom{0}41$ & $\phantom{0}3.5$ & $\phantom{0}4.6$&         &          \\
8569819 & $13.04$& $20.849926(9)$ & $0$& $20.849926(9)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4061\pm 16$\phantom{$0$}\phantom{$0$} & $0.615(4)$ & $\phantom{0}\phantom{0}6$ & $\phantom{0}25$ & $\phantom{0}0.2$ & $\phantom{0}1.2$& $0.0780\pm0.0005$\phantom{0}& n \\
9108579 & $11.56$& $1.16962726(5)$ & $0$& $1.16962726(5)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$4210\pm 230$\phantom{$0$} & $0.846(13)$ & $\phantom{0}51$ & $\phantom{0}62$ & $\phantom{0}1.9$ & $\phantom{0}2.4$& $1.011\pm0.016$\phantom{0}\phantom{0}&          \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$1$ &         &         & $\phantom{0}41$ & $\phantom{0}48$ & $\phantom{0}3.1$ & $\phantom{0}3.7$&         &          \\
9236858 & $13.04$& $2.53708215(15)$ & $0$& $2.53708215(15)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3990\pm 50$\phantom{$0$}\phantom{$0$} & $0.390(14)$ & $\phantom{0}14$ & $\phantom{0}29$ & $\phantom{0}0.4$ & $\phantom{0}0.8$& $1.01\pm0.04$\phantom{0}\phantom{0}\phantom{0}& o \\
9592855 & $12.21$& $1.2193249(10)$ & $0$& $1.2193249(10)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$3960\pm 120$\phantom{$0$} & $0.829(27)$ & $\phantom{0}13$ & $\phantom{0}22$ & $\phantom{0}0.8$ & $\phantom{0}1.4$& $0.99\pm0.03$\phantom{0}\phantom{0}\phantom{0}& p \\
9850387 & $13.54$& $2.74849909(20)$ & $0$& $2.74849909(20)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$3894\pm 7$\phantom{$0$}\phantom{$0$}\phantom{$0$} & $0.0053(15)$ & $\phantom{0}38$ & $\phantom{0}47$ & $\phantom{0}0.0$ & $\phantom{0}0.0$& $69\pm19$\phantom{0}\phantom{0}\phantom{0}\phantom{0}\phantom{.}&          \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$1$ &         &         & $\phantom{0}21$ & $\phantom{0}40$ & $\phantom{0}0.0$ & $\phantom{0}0.0$&         &          \\
9851944 & $11.24$& $2.16390187(14)$ & $0$& $2.16390187(14)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$3500\pm 500$\phantom{$0$} & $0.41(5)$ & $\phantom{0}37$ & $\phantom{0}42$ & $\phantom{0}0.5$ & $\phantom{0}0.6$& $1.13\pm0.15$\phantom{0}\phantom{0}\phantom{0}& q \\
10080943A & $11.81$& $15.3364(3)$ & $0.449(5)$& $6.45(9)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4090\pm 3$\phantom{$0$}\phantom{$0$}\phantom{$0$} & $0.0884(7)$ & $\phantom{0}24$ & $\phantom{0}38$ & $\phantom{0}0.1$ & $\phantom{0}0.2$& $1.753\pm0.028$\phantom{0}\phantom{0}& r, s, t \\
        &        &            &         &        & $1$ &       & $-1$ &         &         & $\phantom{0}30$ & $\phantom{0}43$ & $\phantom{0}0.1$ & $\phantom{0}0.2$&         &          \\
\hline
 \end{tabular} 
\begin{tablenotes}
\item \emph{Note}: (a)  \cite{Lee_2019_3228863}; (b)  \cite{Lee_2014_3228863}; (c)  \cite{Li_2019_r_modes}; (d)  \cite{Li_2019_all_gdor}; (e)  \cite{Guo_2019_4142768}; (f)  \cite{Helminiak_2017_4150611}; (g)  \cite{Kjurkchieva_2017}; (h)  \cite{Lee_2016_6048106}; (i)  \cite{Samadi_Ghadim_2018_6048106}; (j)  \cite{Lee_2018_6206751}; (k)  \cite{Guo_2019_7385478}; (l)  \cite{Ozdarcan_2017_7385478}; (m)  \cite{Li_2018}; (n)  \cite{Kurtz_2015_8569819}; (o)  \cite{Kjurkchieva_2016_9236858}; (p)  \cite{Guo2017}; (q)  \cite{Guo_2016_9851944}; (r)  \cite{Keen_2015}; (s)  \cite{Schmid_2016}; (t)  \cite{Schmid_2015_10080943}; (u)  \cite{Zhang_2018}. 
 \end{tablenotes}
 \end{table} 
\end{landscape}


\setcounter{table}{0} 
 
 
\begin{landscape}
\begin{table} 
\centering
\caption{continued.}\label{tab:rot_Pi0_table_2} 
\begin{tabular}{rrrrrrrrrrrrrrrr} 
\hline
KIC & $K_p$ & \multicolumn{1}{c}{$P_\mathrm{orb}$}  & \multicolumn{1}{c}{$e$} &  \multicolumn{1}{c}{$P_\mathrm{ps}$}  & $l$ & $k$ & $m$  & \multicolumn{1}{c}{$\Pi_0$}  & \multicolumn{1}{c}{$f_\mathrm{rot}$} & \multicolumn{2}{c}{$n$} & \multicolumn{2}{c}{$s$} & $1/f_\mathrm{rot}/P_\mathrm{ps}$ & References \\ 
   &   &  \multicolumn{1}{c}{days}  &  & \multicolumn{1}{c}{days} &  &  &   & \multicolumn{1}{c}{Seconds} & \multicolumn{1}{c}{$\mathrm{d^{-1}}$}  &   min   &  max   & min          &     max  \\ 
\hline
10080943B & $11.81$& $15.3364(3)$ & $0.449(5)$& $6.46(11)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4072\pm 3$\phantom{$0$}\phantom{$0$}\phantom{$0$} & $0.1361(12)$ & $\phantom{0}21$ & $\phantom{0}28$ & $\phantom{0}0.1$ & $\phantom{0}0.2$& $1.138\pm0.021$\phantom{0}\phantom{0}& r, s, t \\
        &        &            &         &        & $1$ &       & \phantom{$-$}$0$ &         &         & $\phantom{0}24$ & $\phantom{0}28$ & $\phantom{0}0.2$ & $\phantom{0}0.2$&         &          \\
        &        &            &         &        & $1$ &       & $-1$ &         &         & $\phantom{0}22$ & $\phantom{0}33$ & $\phantom{0}0.1$ & $\phantom{0}0.2$&         &          \\
10486425 & $12.46$& $5.27482053(26)$ & $0$& $5.27482053(26)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$4740\pm 130$\phantom{$0$} & $0.233(16)$ & $\phantom{0}18$ & $\phantom{0}25$ & $\phantom{0}0.2$ & $\phantom{0}0.2$& $0.81\pm0.06$\phantom{0}\phantom{0}\phantom{0}& u \\
11820830 & $12.08$& $12.731948(12)$ & $-$& $12.731948(12)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$2390\pm 140$\phantom{$0$} & $0.411(16)$ & $\phantom{0}75$ & $\phantom{0}94$ & $\phantom{0}1.4$ & $\phantom{0}1.9$& $0.191\pm0.007$\phantom{0}\phantom{0}&          \\
11973705 & $9.12$& $6.772142(5)$ & $0$& $6.772142(5)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4040\pm 250$\phantom{$0$} & $1.46(4)$ & $\phantom{0}15$ & $\phantom{0}19$ & $\phantom{0}1.8$ & $\phantom{0}2.4$& $0.101\pm0.003$\phantom{0}\phantom{0}&          \\
12470041A & $13.41$& $14.667697(4)$ & $-$& $14.667697(4)$& $2$ &       & \phantom{$-$}$2$ & \phantom{$-$}$3700\pm 500$\phantom{$0$} & $0.27(4)$ & $\phantom{0}41$ & $\phantom{0}67$ & $\phantom{0}0.4$ & $\phantom{0}0.6$& $0.26\pm0.04$\phantom{0}\phantom{0}\phantom{0}&          \\
12470041B & $13.41$& $14.667697(4)$ & $-$& $14.667697(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$6090\pm 90$\phantom{$0$}\phantom{$0$} & $0.460(4)$ & $\phantom{0}25$ & $\phantom{0}34$ & $\phantom{0}1.4$ & $\phantom{0}1.9$& $0.1483\pm0.0014$\phantom{0}&          \\
12785282 & $13.51$& $0.78874991(4)$ & $0$& $0.78874991(4)$& $1$ &       & \phantom{$-$}$1$ & \phantom{$-$}$4100\pm 1000$ & $1.25(9)$ & $\phantom{0}31$ & $\phantom{0}35$ & $\phantom{0}3.3$ & $\phantom{0}3.8$& $1.01\pm0.07$\phantom{0}\phantom{0}\phantom{0}&          \\
\hline
 \end{tabular} 
\begin{tablenotes}
\item \emph{Note}: (a)  \cite{Lee_2019_3228863}; (b)  \cite{Lee_2014_3228863}; (c)  \cite{Li_2019_r_modes}; (d)  \cite{Li_2019_all_gdor}; (e)  \cite{Guo_2019_4142768}; (f)  \cite{Helminiak_2017_4150611}; (g)  \cite{Kjurkchieva_2017}; (h)  \cite{Lee_2016_6048106}; (i)  \cite{Samadi_Ghadim_2018_6048106}; (j)  \cite{Lee_2018_6206751}; (k)  \cite{Guo_2019_7385478}; (l)  \cite{Ozdarcan_2017_7385478}; (m)  \cite{Li_2018}; (n)  \cite{Kurtz_2015_8569819}; (o)  \cite{Kjurkchieva_2016_9236858}; (p)  \cite{Guo2017}; (q)  \cite{Guo_2016_9851944}; (r)  \cite{Keen_2015}; (s)  \cite{Schmid_2016}; (t)  \cite{Schmid_2015_10080943}; (u)  \cite{Zhang_2018}. 
 \end{tablenotes}
 \end{table} 
\end{landscape}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
